Robust lane-change intention anticipation under uncertainty based on a recursive Bayesian filtering approach

In this paper we discuss and analyze a method for lane-change intention anticipation of drivers on highways based on kinematic features and surrounding observations. The approach makes use of a recursive Bayesian filtering strategy, which can be interpreted as a hidden Markov model. We present two models for the likelihood term and show how they can handle missing observations. An additional focus of the work lies on calibrating the obtained probabilities in order to obtain reliable predictions. The introduced approach is evaluated in practice on the highD dataset and compared to several other baseline methods. Particular emphasize is put on evaluating the robustness and temporal consistency as well as calibration of the developed algorithm. Extensive numerical experiments allow for a careful performance assessment and detailed discussion of advantages and limitations of the different methodologies.

==> dat/baselines_clean.dat <==
H filterGMM perFrameGBM filterGBM stackShort stackLong rule
1 95.7639 99.7917 99.7917 99.7917 99.7917 99.0972
2 97.7778 99.0972 99.0972 98.9583 99.0972 98.0556
3 95.9028 98.6111 97.8472 98.0556 98.2639 93.6111
4 89.7917 95.2778 94.5139 95.0 94.8611 86.6667
5 81.1111 90.0694 89.7222 89.7222 89.0278 80.2083
6 79.7917 88.0556 88.3333 87.0833 87.5 79.1667


==> dat/baselines_dropout.dat <==
rho filterGmmIid filterGmmBursty perFrameGbmIid perFrameGbmBursty filterGbmIid filterGbmBursty stackIid stackBursty rule
0.0 89.7917 89.7917 95.2778 95.2778 94.5139 94.5139 95.0 95.0 86.6667
0.2 90.9028 90.1389 95.2083 95.2778 94.5139 94.3056 94.7917 94.6528 86.6667
0.4 92.2222 90.1389 95.2083 95.0 94.4444 94.3056 94.7222 94.5833 86.6667
0.6 92.4306 91.4583 94.8611 94.9306 94.3056 94.0278 94.6528 94.2361 86.6667
0.8 92.1528 92.1528 94.7222 94.2361 94.0972 93.125 94.0278 93.75 86.6667


==> dat/lead_acc.dat <==
d H1 H2 H3 H4 H5 H6
0.0 99.50248756218906 99.1044776119403 97.51243781094529 94.72636815920396 91.44278606965172 89.1044776119403
0.5 99.53560371517028 98.86480908152735 98.03921568627452 94.68524251805984 90.14447884416924 87.71929824561404
1.0 nan 99.20127795527156 97.97657082002132 94.24920127795528 89.3503727369542 87.64643237486688


==> dat/lead_curve.dat <==
d perFrameGBM filterGBM
0.0 94.0299 96.7164
0.25 92.5373 95.8209
0.5 90.7463 93.7313
0.75 89.5522 91.9403
1.0 86.8657 90.7463
1.25 84.1791 87.1642
1.5 80.2985 83.8806
1.75 77.6119 80.8955
2.0 74.3284 76.1194
2.25 68.0597 69.8507
2.5 60.0 59.7015
2.75 50.4478 47.7612
3.0 41.791 41.194
3.25 33.1343 31.3433
3.5 25.3731 21.791
3.75 20.0 18.209
4.0 17.3134 16.4179
4.25 14.6269 13.4328
4.5 12.8358 11.0448
4.75 11.6418 9.8507
5.0 8.6567 7.4627
5.25 8.0597 6.8657
5.5 7.1642 5.6716
5.75 6.5672 5.0746
6.0 5.9701 5.0746


==> dat/lead_firsttouch.dat <==
d perFrameGBM filterGBM stackedGBM
0.0 97.9104 98.806 89.8507
0.25 96.7164 97.6119 89.2537
0.5 94.3284 95.2239 87.1642
0.75 93.4328 93.1343 86.5672
1.0 91.0448 91.3433 84.4776
1.25 87.7612 88.0597 81.4925
1.5 83.5821 84.4776 77.9104
1.75 80.0 80.8955 74.6269
2.0 76.7164 77.0149 71.9403
2.25 68.0597 69.5522 65.6716
2.5 60.2985 60.8955 55.5224
2.75 54.6269 54.9254 48.6567
3.0 42.6866 42.6866 39.7015
3.25 32.2388 31.6418 31.9403
3.5 23.2836 23.5821 23.5821
3.75 16.1194 17.3134 17.9104
4.0 13.7313 14.6269 16.4179
4.25 9.5522 10.7463 12.8358
4.5 6.8657 8.0597 11.6418
4.75 5.9701 7.1642 10.4478
5.0 4.4776 5.9701 8.0597
5.25 4.1791 5.6716 6.2687
5.5 2.9851 3.8806 5.6716
5.75 2.6866 3.5821 5.3731
6.0 2.3881 3.2836 5.0746


==> dat/lead_recall.dat <==
d H1 H2 H3 H4 H5 H6
0.0 1.0 0.9988340697103584 0.9875485385674635 0.9392497649493283 0.8585637732712695 0.7957371903525541
0.5 1.0 0.9979161644226944 0.9860299153363579 0.9336564255438444 0.8285805639578554 0.7693809915392656
1.0 nan 0.9989646398174958 0.9844126607319486 0.9126297637035969 0.8133964067500314 0.7303038420971646


==> dat/lead_sustained.dat <==
d perFrameGBM filterGBM stackedGBM
0.0 82.3881 91.0448 78.806
0.25 79.1045 88.3582 77.9104
0.5 76.7164 85.3731 75.8209
0.75 75.2239 82.9851 74.9254
1.0 72.5373 80.8955 72.2388
1.25 69.5522 77.3134 69.8507
1.5 64.7761 72.8358 65.6716
1.75 60.597 68.3582 62.0896
2.0 57.9104 64.1791 59.1045
2.25 51.9403 56.7164 54.0299
2.5 45.9701 49.5522 44.4776
2.75 40.597 44.4776 38.209
3.0 29.2537 31.3433 30.7463
3.25 20.597 21.194 24.1791
3.5 12.2388 12.5373 17.0149
3.75 8.3582 8.6567 9.5522
4.0 6.5672 6.8657 8.3582
4.25 3.5821 3.8806 5.9701
4.5 2.3881 2.3881 4.4776
4.75 1.4925 1.791 2.9851
5.0 0.597 1.194 1.791
5.25 0.597 0.8955 1.194
5.5 0.597 0.597 0.8955
5.75 0.2985 0.2985 0.2985
6.0 0.0 0.0 0.2985


==> dat/reliability_gbm_beta.dat <==
pred obs
0.0577 0.0486
0.0653 0.0347
0.0681 0.0625
0.3732 0.5278
0.9766 0.9931
0.9869 1.0
0.9881 1.0
0.9882 1.0
0.9895 1.0
0.991 1.0


==> dat/reliability_gbm_isotonic.dat <==
pred obs
0.0 0.0
0.0175 0.0417
0.0782 0.0972
0.5108 0.5486
0.9691 0.9792
0.9956 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0


==> dat/reliability_gbm_raw.dat <==
pred obs
0.0 0.0069
0.0 0.0278
0.0 0.1042
0.2242 0.5417
0.9999 0.9861
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0


==> dat/reliability_gbm_va.dat <==
pred obs
0.0246 0.0069
0.0533 0.0208
0.146 0.1181
0.532 0.5347
0.9172 0.9861
0.9758 1.0
0.9851 1.0
0.9906 1.0
0.9934 1.0
0.9947 1.0


==> dat/reliability_gmm_beta.dat <==
pred obs
0.0859 0.0625
0.0943 0.1111
0.1079 0.1528
0.2964 0.4861
0.9326 0.8611
0.9796 1.0
0.9811 1.0
0.9834 1.0
0.9835 1.0
0.9838 0.9931


==> dat/reliability_gmm_isotonic.dat <==
pred obs
0.006 0.0486
0.0582 0.0972
0.1896 0.1944
0.4471 0.5
0.8982 0.8333
0.9883 0.9931
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0


==> dat/reliability_gmm_raw.dat <==
pred obs
0.0 0.0625
0.0 0.0764
0.0 0.1736
0.1929 0.4792
0.9996 0.8819
1.0 0.9931
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0


==> dat/reliability_gmm_va.dat <==
pred obs
0.0517 0.0486
0.1101 0.0972
0.2439 0.1806
0.4691 0.5278
0.8522 0.8194
0.966 0.9931
0.9807 1.0
0.9903 1.0
0.9944 1.0
0.9953 1.0


==> dat/robustness_dropout_bursty.dat <==
rho gmmMarg gmmKin gmmSent gmmMean gmmLOCF gbmSent gbmMean gbmLOCF floor
0.0 89.7917 91.0417 89.7917 89.7917 89.7917 94.3056 94.375 94.5139 33.3333
0.2 90.1389 91.0417 87.1528 87.8472 89.8611 93.8194 93.8889 94.3056 33.3333
0.4 90.1389 91.0417 85.8333 86.5278 89.5139 92.7778 92.8472 94.3056 33.3333
0.6 91.4583 91.0417 85.2083 86.5278 88.75 92.2917 92.6389 94.0278 33.3333
0.8 92.1528 91.0417 83.6111 88.4722 88.2639 91.5278 92.2917 93.125 33.3333


==> dat/robustness_dropout_iid.dat <==
rho gmmMarg gmmKin gmmSent gmmMean gmmLOCF gbmSent gbmMean gbmLOCF floor
0.0 89.7917 91.0417 89.7917 89.7917 89.7917 94.3056 94.375 94.5139 33.3333
0.2 90.9028 91.0417 89.0972 90.0 89.7917 94.0972 93.9583 94.5139 33.3333
0.4 92.2222 91.0417 86.9444 90.3472 89.8611 93.2639 93.75 94.4444 33.3333
0.6 92.4306 91.0417 85.4861 90.9028 89.7222 92.6389 93.125 94.3056 33.3333
0.8 92.1528 91.0417 83.9583 90.6944 90.0694 92.0139 92.4306 94.0972 33.3333


==> dat/robustness_horizon_bursty.dat <==
H gmmMarg gmmKin gmmSent gmmMean gmmLOCF gbmSent gbmMean gbmLOCF floor
1 98.4028 99.6528 89.3056 98.9583 96.1111 99.5833 99.7222 99.8611 33.3333
2 98.4722 99.0972 97.2917 97.4306 97.7083 98.4028 98.5417 99.1667 33.3333
3 96.5278 96.9444 91.9444 96.5972 96.0417 97.4306 97.3611 97.5694 33.3333
4 91.4583 91.0417 85.2083 86.5278 88.75 92.2917 92.6389 94.0278 33.3333
5 83.8889 84.5833 72.0833 79.375 80.5556 86.9444 88.125 89.1667 33.3333
6 81.3889 83.5417 70.0 75.4167 77.2917 85.6944 87.0139 87.9861 33.3333


==> dat/robustness_horizon_iid.dat <==
H gmmMarg gmmKin gmmSent gmmMean gmmLOCF gbmSent gbmMean gbmLOCF floor
1 99.375 99.6528 93.3333 99.375 95.9028 99.5833 99.5833 99.7917 33.3333
2 99.0278 99.0972 98.2639 98.3333 97.8472 98.6111 98.8194 99.1667 33.3333
3 97.0833 96.9444 92.8472 97.2222 96.25 97.2917 97.3611 97.9167 33.3333
4 92.4306 91.0417 85.4861 90.9028 89.7222 92.6389 93.125 94.3056 33.3333
5 86.5278 84.5833 73.2639 83.6806 80.9722 86.5972 87.9167 89.5833 33.3333
6 83.5417 83.5417 76.875 81.4583 79.8611 85.625 86.1111 88.1944 33.3333


==> dat/scope_horizon_gbm.dat <==
H kinematics compact fullCont fullPresent
1 99.32421227197348 99.63515754560532 99.63515754560532 99.66832504145935
2 98.87692489931295 99.26951551764984 99.26356313669746 99.1697465055674
3 97.9108919687278 98.68076285240464 98.7862177209192 98.88287728026532
4 91.77046316038854 94.45398009950247 94.63539445628996 94.54157782515992
5 85.99309997630894 90.4094112769486 90.85696517412934 90.89324212271973
6 82.05682895048567 87.25177683013503 87.23987206823027 87.86232527837005


==> dat/scope_horizon_gmm.dat <==
H kinematics compact fullCont fullPresent
1 99.33665008291874 96.74958540630182 97.15328121298268 89.99603174603173
2 99.33638355839848 98.36182184316512 94.85770552001894 94.16403103529969
3 97.90520611229567 96.70874792703152 95.20039682539684 86.33706467661693
4 91.27135157545604 90.95780028429284 88.14709192134565 83.87461502013741
5 85.98220208481403 81.82205046197582 81.05013622364368 74.63317341862118
6 83.43372423596304 79.32421227197347 70.73696991234306 74.78479625681118


==> dat/train_dropout_bursty.dat <==
rho gmmMarg gbmSentClean gbmSentAug gbmMeanClean gbmMeanAug gbmLOCFClean gbmLOCFAug
0.0 89.7917 93.125 94.3056 93.125 94.375 93.125 94.5139
0.2 90.1389 91.3889 93.8194 91.875 93.8889 93.0556 94.3056
0.4 90.1389 88.9583 92.7778 90.6944 92.8472 93.125 94.3056
0.6 91.4583 87.4306 92.2917 89.2361 92.6389 92.9167 94.0278
0.8 92.1528 85.2083 91.5278 85.9722 92.2917 92.2917 93.125


==> dat/train_dropout_iid.dat <==
rho gmmMarg gbmSentClean gbmSentAug gbmMeanClean gbmMeanAug gbmLOCFClean gbmLOCFAug
0.0 89.7917 93.125 94.3056 93.125 94.375 93.125 94.5139
0.2 90.9028 92.5694 94.0972 93.125 93.9583 93.125 94.5139
0.4 92.2222 90.7639 93.2639 92.2222 93.75 93.1944 94.4444
0.6 92.4306 89.0972 92.6389 90.2083 93.125 92.9861 94.3056
0.8 92.1528 86.1806 92.0139 86.5278 92.4306 92.3611 94.0972


==> dat/window_acc.dat <==
idx filterGMM filterGBM
0 90.6944 94.7222
1 90.2778 95.0
2 89.7917 94.375
3 89.375 94.1667
4 89.5833 94.1667
5 89.5833 94.1667
6 89.5833 94.1667


==> dat/window_dropout.dat <==
idx clean neighbour blackout
0 90.6944 92.6389 64.1667
1 90.2778 92.7083 68.75
2 89.7917 92.1528 72.9167
3 89.375 91.8056 79.0278
4 89.5833 91.7361 83.6111
5 89.5833 91.7361 84.7917
6 89.5833 91.7361 84.7917


==> dat/window_flip.dat <==
idx filterGMM filterGBM
0 0.4926 0.5659
1 0.4874 0.4676
2 0.4554 0.3981
3 0.4267 0.3679
4 0.402 0.3538
5 0.4009 0.3538
6 0.4026 0.3538


==> dat/window_recall.dat <==
idx filterGMM filterGBM
0 77.6119 63.5821
1 85.3731 73.7313
2 85.3731 73.7313
3 85.3731 73.7313
4 85.3731 73.7313
5 85.3731 73.7313
6 85.3731 73.7313

